Removal then Selection: A Coarse-to-Fine Fusion Perspective for RGB-Infrared Object Detection

In recent years, object detection utilizing both visible (RGB) and thermal infrared (IR) imagery has garnered extensive attention and has been widely implemented across a diverse array of fields. By leveraging the complementary properties between RGB and IR images, the object detection task can achieve reliable and robust object localization across a variety of lighting conditions, from daytime to nighttime environments. Most existing multi-modal object detection methods directly input the RGB and IR images into deep neural networks, resulting in inferior detection performance. We believe that this issue arises not only from the challenges associated with effectively integrating multimodal information but also from the presence of redundant features in both the RGB and IR modalities. The redundant information of each modality will exacerbates the fusion imprecision problems during propagation. To address this issue, we draw inspiration from the human brain's mechanism for processing multimodal information and propose a novel coarse-to-fine perspective to purify and fuse features from both modalities. Specifically, following this perspective, we design a Redundant Spectrum Removal module to remove interfering information within each modality coarsely and a Dynamic Feature Selection module to finely select the desired features for feature fusion. To verify the effectiveness of the coarse-to-fine fusion strategy, we construct a new object detector called the Removal then Selection Detector (RSDet). Extensive experiments on three RGB-IR object detection datasets verify the superior performance of our method.

==> reviews.txt <==
审稿人：1
问题：
【已完成】1.摘要提到，现有的大多数融合策略直接将RGB和IR图像输入到深度神经网络中，导致检测性能较差，但没有解释为什么直接输入图像会导致检测性能不佳。(寻找解释，可参考TIM2023 TINet)
【已完成】（修改图9的图注，仅写RGB feature IR feature不直观）
（增加消融实验在KAIST数据集上的结果）
【已完成】（添加NOTED，强调我们是在所有数据上进行的实验，进一步在数据集介绍中更多的介绍KAIST数据集）

（增加三个对比方法）


审稿人：2
弱点：
1.本文可以从更深入的理论见解或消融研究中获益，以更好地独立理解每个模块（RSR和DFS）的贡献。（更深入的消融实验）
（增加Future work，重写conclusion）
3. 本文反复强调从粗到细融合策略的优点，但没有增加新的信息。例如，对从粗到细的过程的解释被多次重复，这可能会使论文看起来重复和多余。(修改论文表达，写作重复)
（增加消融实验）请直接将建议的特征选择和融合方法与现有模块（如交叉注意力和CMX）进行比较，以验证您提出的解决方案的优越性。
【已完成】7.应详细分析所提模型的效率。可能会显示一些计算复杂性结果，例如 FLOP/MAC、参数数量、运行时间或内存要求。（增加表格，模型参数量等）


致，审稿人：3
1.本文提到将特征划分为模态特定特征和公共特征，但从图4和随附的文本中，尚不清楚h是如何产生的。请对这一过程作更明确的解释。（明确shared feature 是如何产生的）
（增加消融实验，修改方法，mask是否要直接置为0）

【已完成】引用更多TIP的文章


通读intro斟酌用词


【已完成】扩充intro 和 related works至第三页末尾
